Machine-learning-assisted Blending of Data-Driven Turbulence Models

We present a machine learning-based framework for blending data-driven turbulent closures in the Reynolds-Averaged Navier-Stokes (RANS) equations, aimed at improving their generalizability across diverse flow regimes. Specialized models (hereafter referred to as experts) are trained via sparse Bayesian learning and symbolic regression for distinct flow classes, including turbulent channel flows, separated flows, and a near-sonic axisymmetric jet. These experts are then combined intrusively within the RANS equations using weighting functions, initially derived via a Gaussian kernel on a dataset spanning equilibrium shear conditions to separated flows. Finally, a Random Forest Regressor is trained to map local physical features to these weighting functions, enabling deployment in previously unseen scenarios. We evaluate the resulting blended model on three representative test cases: a turbulent zero-pressure-gradient flat plate, a wall-mounted hump, and a NACA0012 airfoil at various angles of attack, ranging from fully attached to near-stall conditions. Results for these 2D flows show that the proposed strategy adapts to local flow characteristics, effectively leveraging the strengths of individual models and consistently selecting the most suitable expert in each region. Notably, the blended model also demonstrates robustness for flow configurations not included in the training set, underscoring its potential as a practical and generalizable framework for RANS turbulence modeling.

==> figures/TurbFlatePlate/Errors_Cf.txt <==

Err_Cf_ANSJ = 0.0011036521175471338
Err_Cf_CHAN = 8.18204922391021e-05
Err_Cf_SEP = 0.0003762112335828335
Err_Cf_blend = 0.0001715367226432199


==> figures/TurbFlatePlate/Errors_Uplus.txt <==

Err_Uplus_ANSJ = 6.270198361830015
Err_Uplus_CHAN = 0.42080894556479365
Err_Uplus_SEP = 1.4574371943114703
Err_Uplus_blend = 0.7052936710497841


==> figures/naca0012/0/Cf.txt <==
2.909305067078093998e-06 2.480668081261683255e-05 2.363404928473755717e-05 1.800118116079829633e-05 2.267236232000868767e-05
1.651570528338197619e-05 2.938835859822575003e-05 2.812320235534571111e-05 2.442642653477378190e-05 2.727271748881321400e-05
4.950804941472597420e-05 8.247794175986200571e-05 7.996177737368270755e-05 7.361081952694803476e-05 7.829024980310350657e-05
1.109411532524973154e-04 1.788789959391579032e-04 1.748948998283594847e-04 1.649868063395842910e-04 1.723552995827049017e-04
2.131575020030140877e-04 3.327753220219165087e-04 3.269418957643210888e-04 3.127883828710764647e-04 3.234945179428905249e-04
3.726819995790719986e-04 5.580206052400171757e-04 5.502600688487291336e-04 5.320668569765985012e-04 5.459699896164238453e-04
6.111584953032433987e-04 8.647012873552739620e-04 8.547857869416475296e-04 8.328401017934083939e-04 8.498040842823684216e-04
9.561895276419818401e-04 1.253472408279776573e-03 1.241187332198023796e-03 1.216051052324473858e-03 1.235674601048231125e-03
1.441905042156577110e-03 1.710159471258521080e-03 1.695412211120128632e-03 1.670000725425779819e-03 1.689608907327055931e-03
2.109024906530976295e-03 2.196951536461710930e-03 2.179915783926844597e-03 2.178912051022052765e-03 2.174294320866465569e-03
3.004374913871288300e-03 2.678556600585579872e-03 2.659767167642712593e-03 2.944294596090912819e-03 2.654836978763341904e-03
4.179934971034526825e-03 3.022814635187387466e-03 3.003112506121397018e-03 3.585567232221364975e-03 3.006938612088561058e-03
5.691905040293931961e-03 3.319084411486983299e-03 3.298708470538258553e-03 4.352543503046035767e-03 3.490837290883064270e-03
7.600119803100824356e-03 3.459446597844362259e-03 3.525392385199666023e-03 4.896536469459533691e-03 4.225697368383407593e-03
9.968089871108531952e-03 3.603403223678469658e-03 4.117840435355901718e-03 5.282483063638210297e-03 4.794826731085777283e-03
1.286370027810335159e-02 3.827135544270277023e-03 4.672741983085870743e-03 5.554321222007274628e-03 5.156867206096649170e-03
1.636054925620555878e-02 3.956764005124568939e-03 5.037599243223667145e-03 5.805890541523694992e-03 5.436475854367017746e-03
2.053914964199066162e-02 3.872259287163615227e-03 5.160081665962934494e-03 5.877097602933645248e-03 5.454129539430141449e-03
2.548830024898052216e-02 3.822189522907137871e-03 5.320245400071144104e-03 6.210027728229761124e-03 5.620995070785284042e-03
3.130615130066871643e-02 3.749061608687043190e-03 5.381078924983739853e-03 5.787999369204044342e-03 5.458351690322160721e-03
3.810049965977668762e-02 3.620921634137630463e-03 5.365799646824598312e-03 6.163442507386207581e-03 5.603603553026914597e-03
4.598914831876754761e-02 3.541510319337248802e-03 5.349120590835809708e-03 5.921785254031419754e-03 5.485605914145708084e-03
5.509955063462257385e-02 3.411569399759173393e-03 5.324622150510549545e-03 6.114990916103124619e-03 5.549752153456211090e-03
6.556750088930130005e-02 3.294211113825440407e-03 5.227982997894287109e-03 5.917539354413747787e-03 5.400455091148614883e-03
7.753530144691467285e-02 3.181775333359837532e-03 5.134749226272106171e-03 5.955171305686235428e-03 5.342231597751379013e-03
9.114889800548553467e-02 3.027079859748482704e-03 5.055697634816169739e-03 5.802061408758163452e-03 5.250872578471899033e-03
1.065537482500076294e-01 2.947791013866662979e-03 4.920264240354299545e-03 5.792264360934495926e-03 5.060738418251276016e-03
1.238894984126091003e-01 2.767736092209815979e-03 4.879099316895008087e-03 5.681382957845926285e-03 5.114704836159944534e-03
1.432839930057525635e-01 2.637205645442008972e-03 4.659484606236219406e-03 5.549555178731679916e-03 4.932910203933715820e-03
1.648454964160919189e-01 2.543949522078037262e-03 4.585652146488428116e-03 5.435625556856393814e-03 4.845492076128721237e-03
1.886525005102157593e-01 2.418115967884659767e-03 4.372590687125921249e-03 5.200528074055910110e-03 4.639203194528818130e-03
2.147459983825683594e-01 2.305902773514389992e-03 4.231573548167943954e-03 5.113161634653806686e-03 4.544476978480815887e-03
2.431199997663497925e-01 2.200279152020812035e-03 4.065392073243856430e-03 4.859859123826026917e-03 4.353500436991453171e-03
2.737134993076324463e-01 2.097520511597394943e-03 3.922984004020690918e-03 4.832215607166290283e-03 4.283067304641008377e-03
3.064034879207611084e-01 2.006597118452191353e-03 3.780600382015109062e-03 4.537548404186964035e-03 4.089814610779285431e-03
3.409999907016754150e-01 1.915537286549806595e-03 3.636275418102741241e-03 4.482790362089872360e-03 3.997027408331632614e-03
3.772479891777038574e-01 1.831906149163842201e-03 3.505818545818328857e-03 4.256900399923324585e-03 3.803404513746500015e-03
4.148305058479309082e-01 1.768624060787260532e-03 3.438540035858750343e-03 4.310048650950193405e-03 3.806311171501874924e-03
4.533774852752685547e-01 1.685310737229883671e-03 3.264662344008684158e-03 3.979601431638002396e-03 3.540981095284223557e-03
4.924800097942352295e-01 1.617023372091352940e-03 3.146657720208168030e-03 3.920433577150106430e-03 3.455988597124814987e-03
5.317044854164123535e-01 1.553037902340292931e-03 3.025281941518187523e-03 3.694957122206687927e-03 3.278412157669663429e-03
5.706124901771545410e-01 1.494563184678554535e-03 2.922659041360020638e-03 3.695838851854205132e-03 3.234737319871783257e-03
6.087805032730102539e-01 1.440500374883413315e-03 2.828111173585057259e-03 3.477741032838821411e-03 3.069289028644561768e-03
6.458175182342529297e-01 1.390208373777568340e-03 2.764987060800194740e-03 3.505708882585167885e-03 3.069631289690732956e-03
6.813784837722778320e-01 1.350298407487571239e-03 2.716457238420844078e-03 3.380740992724895477e-03 2.987233223393559456e-03
7.151765227317810059e-01 1.302704215049743652e-03 2.612489974126219749e-03 3.298829076811671257e-03 2.896811347454786301e-03
7.469905018806457520e-01 1.243138569407165051e-03 2.484061988070607185e-03 3.089380916208028793e-03 2.714700531214475632e-03
7.766649723052978516e-01 1.198293874040246010e-03 2.418937161564826965e-03 3.057691967114806175e-03 2.693047281354665756e-03
8.041089773178100586e-01 1.148617826402187347e-03 2.329248003661632538e-03 2.933968557044863701e-03 2.575395861640572548e-03
8.292909860610961914e-01 1.099106157198548317e-03 2.242415212094783783e-03 2.773595973849296570e-03 2.466633217409253120e-03
8.522310256958007812e-01 1.052989391610026360e-03 2.178641036152839661e-03 2.806333126500248909e-03 2.439927309751510620e-03
8.729910254478454590e-01 9.945000056177377701e-04 2.094279043376445770e-03 2.606949070468544960e-03 2.302676904946565628e-03
8.916659951210021973e-01 9.392534848302602768e-04 2.000299282371997833e-03 2.615183824673295021e-03 2.270102500915527344e-03
9.083759784698486328e-01 8.715306757949292660e-04 1.912056002765893936e-03 2.366212196648120880e-03 2.096547512337565422e-03
9.232555031776428223e-01 8.074688958004117012e-04 1.823548809625208378e-03 2.410218818113207817e-03 2.094983821734786034e-03
9.364479780197143555e-01 7.337516290135681629e-04 1.730213291011750698e-03 2.143932273611426353e-03 1.908411271870136261e-03
9.481005072593688965e-01 6.578310858458280563e-04 1.642450690269470215e-03 2.207335317507386208e-03 1.912174746394157410e-03
9.583585262298583984e-01 5.632250686176121235e-04 1.534993993118405342e-03 1.937270746566355228e-03 1.720049651339650154e-03
9.673625230789184570e-01 4.729948414023965597e-04 1.430839416570961475e-03 1.881193602457642555e-03 1.651271712034940720e-03
9.752445220947265625e-01 3.774933866225183010e-04 1.324428594671189785e-03 1.753316260874271393e-03 1.536689931526780128e-03
9.821289777755737305e-01 2.646019565872848034e-04 1.197036821395158768e-03 1.626748242415487766e-03 1.415169914253056049e-03
9.881305098533630371e-01 1.888692640932276845e-04 1.075677573680877686e-03 1.487778150476515293e-03 1.289091771468520164e-03
9.933530092239379883e-01 6.101543840486556292e-05 9.287222637794911861e-04 1.325603690929710865e-03 1.121305045671761036e-03
9.978910088539123535e-01 -1.144908092101104558e-04 7.330127991735935211e-04 1.053995918482542038e-03 9.008895140141248703e-04


==> figures/naca0012/10/Cf.txt <==
2.909305067078093998e-06 5.226461798883974552e-04 5.935679655522108078e-04 -4.347798414528369904e-03 -8.962310384958982468e-04
1.651570528338197619e-05 1.165341353043913841e-03 1.367051387205719948e-03 -8.542065043002367020e-04 8.165381150320172310e-04
4.950804941472597420e-05 1.953609753400087357e-03 2.310136333107948303e-03 -2.350320428377017379e-04 1.793052419088780880e-03
1.109411532524973154e-04 2.848762087523937225e-03 3.424229333177208900e-03 2.930849790573120117e-03 3.641462884843349457e-03
2.131575020030140877e-04 3.869911888614296913e-03 4.823460709303617477e-03 4.423064645379781723e-03 5.154859274625778198e-03
3.726819995790719986e-04 5.016552284359931946e-03 6.496105343103408813e-03 6.763848476111888885e-03 7.141099311411380768e-03
6.111584953032433987e-04 6.221579387784004211e-03 8.342558518052101135e-03 1.007594633847475052e-02 9.506613016128540039e-03
9.561895276419818401e-04 7.391630671918392181e-03 1.025174092501401901e-02 1.227892749011516571e-02 1.122198533266782761e-02
1.441905042156577110e-03 8.358692750334739685e-03 1.212318520992994308e-02 1.573495566844940186e-02 1.396801136434078217e-02
2.109024906530976295e-03 8.817106485366821289e-03 1.275407243520021439e-02 1.273952983319759369e-02 1.273048017174005508e-02
3.004374913871288300e-03 8.989858441054821014e-03 1.444721873849630356e-02 1.731790788471698761e-02 1.532690133899450302e-02
4.179934971034526825e-03 9.309938177466392517e-03 1.562533900141716003e-02 1.969325356185436249e-02 1.740772835910320282e-02
5.691905040293931961e-03 9.041388519108295441e-03 1.575721800327301025e-02 2.032622694969177246e-02 1.784729585051536560e-02
7.600119803100824356e-03 8.499464020133018494e-03 1.546757481992244720e-02 1.961708627641201019e-02 1.720238476991653442e-02
9.968089871108531952e-03 7.980216294527053833e-03 1.493379287421703339e-02 1.854419335722923279e-02 1.632680185139179230e-02
1.286370027810335159e-02 7.494579069316387177e-03 1.410183496773242950e-02 1.690593734383583069e-02 1.508356723934412003e-02
1.636054925620555878e-02 6.790178827941417694e-03 1.319766044616699219e-02 1.540930103510618210e-02 1.395583711564540863e-02
2.053914964199066162e-02 6.304390728473663330e-03 1.263474579900503159e-02 1.370875630527734756e-02 1.293601188808679581e-02
2.548830024898052216e-02 5.577543750405311584e-03 1.155835576355457306e-02 1.329222694039344788e-02 1.194638013839721680e-02
3.130615130066871643e-02 5.236803088337182999e-03 1.085227821022272110e-02 1.125817652791738510e-02 1.070463657379150391e-02
3.810049965977668762e-02 4.853540565818548203e-03 1.005425024777650833e-02 1.112948264926671982e-02 1.026041060686111450e-02
4.598914831876754761e-02 4.576839506626129150e-03 9.325330145657062531e-03 9.931526146829128265e-03 9.392234496772289276e-03
5.509955063462257385e-02 4.250016994774341583e-03 8.626699447631835938e-03 9.698313660919666290e-03 8.908228948712348938e-03
6.556750088930130005e-02 4.006404429674148560e-03 8.132587186992168427e-03 8.942043408751487732e-03 8.310896344482898712e-03
7.753530144691467285e-02 3.798375837504863739e-03 7.549989968538284302e-03 8.579446934163570404e-03 7.817521691322326660e-03
9.114889800548553467e-02 3.509161993861198425e-03 7.021320518106222153e-03 8.033537305891513824e-03 7.310034707188606262e-03
1.065537482500076294e-01 3.322146367281675339e-03 6.611846853047609329e-03 7.757717277854681015e-03 6.970280781388282776e-03
1.238894984126091003e-01 3.098580287769436836e-03 6.302610505372285843e-03 7.331394590437412262e-03 6.655297707766294479e-03
1.432839930057525635e-01 2.889854600653052330e-03 5.769039969891309738e-03 6.971814669668674469e-03 6.216032430529594421e-03
1.648454964160919189e-01 2.706935862079262733e-03 5.470227915793657303e-03 6.578816100955009460e-03 5.913017783313989639e-03
1.886525005102157593e-01 2.536264248192310333e-03 5.048146471381187439e-03 6.103077903389930725e-03 5.484489258378744125e-03
2.147459983825683594e-01 2.357629360631108284e-03 4.746397957205772400e-03 5.865679122507572174e-03 5.253545008599758148e-03
2.431199997663497925e-01 2.205795375630259514e-03 4.436779301613569260e-03 5.416858941316604614e-03 4.903346300125122070e-03
2.737134993076324463e-01 2.056836150586605072e-03 4.171308130025863647e-03 5.271673202514648438e-03 4.704354330897331238e-03
3.064034879207611084e-01 1.921733026392757893e-03 3.916597459465265274e-03 4.813993815332651138e-03 4.400163423269987106e-03
3.409999907016754150e-01 1.789834583178162575e-03 3.667301731184124947e-03 4.657677374780178070e-03 4.219892900437116623e-03
3.772479891777038574e-01 1.670496421866118908e-03 3.456734819337725639e-03 4.328756127506494522e-03 3.933643922209739685e-03
4.148305058479309082e-01 1.575504313223063946e-03 3.314033849164843559e-03 4.276994150131940842e-03 3.857326228171586990e-03
4.533774852752685547e-01 1.455218181945383549e-03 3.066997276619076729e-03 3.865514416247606277e-03 3.513179952278733253e-03
4.924800097942352295e-01 1.350220525637269020e-03 2.883392618969082832e-03 3.722723340615630150e-03 3.359822789207100868e-03
5.317044854164123535e-01 1.254304195754230022e-03 2.706089057028293610e-03 3.414374776184558868e-03 3.107188269495964050e-03
5.706124901771545410e-01 1.163013163022696972e-03 2.549617784097790718e-03 3.331242362037301064e-03 2.995643066242337227e-03
6.087805032730102539e-01 1.077498309314250946e-03 2.405289327725768089e-03 3.052807878702878952e-03 2.773003187030553818e-03
6.458175182342529297e-01 9.858072735369205475e-04 2.279331907629966736e-03 2.992908935993909836e-03 2.682365709915757179e-03
6.813784837722778320e-01 9.002528386190533638e-04 2.171445172280073166e-03 2.818953711539506912e-03 2.543348353356122971e-03
7.151765227317810059e-01 8.183596655726432800e-04 2.034512348473072052e-03 2.671018941327929497e-03 2.417714567855000496e-03
7.469905018806457520e-01 7.052050204947590828e-04 1.869056141003966331e-03 2.428777515888214111e-03 2.204205375164747238e-03
7.766649723052978516e-01 6.014364771544933319e-04 1.753464923240244389e-03 2.325193258002400398e-03 2.110890112817287445e-03
8.041089773178100586e-01 4.869887779932469130e-04 1.621452858671545982e-03 2.161351265385746956e-03 1.949830213561654091e-03
8.292909860610961914e-01 3.772371273953467607e-04 1.498031779192388058e-03 1.989167416468262672e-03 1.815155963413417339e-03
8.522310256958007812e-01 2.649799571372568607e-04 1.389235258102416992e-03 1.922594499774277210e-03 1.716097118332982063e-03
8.729910254478454590e-01 1.428335381206125021e-04 1.260465011000633240e-03 1.705550821498036385e-03 1.550605404190719128e-03
8.916659951210021973e-01 5.772187432739883661e-05 1.145995338447391987e-03 1.648231176659464836e-03 1.467008958570659161e-03
9.083759784698486328e-01 -5.004092145100003108e-06 1.025503850542008877e-03 1.431838492862880230e-03 1.298435265198349953e-03
9.232555031776428223e-01 -3.772703348658978939e-05 9.212600998580455780e-04 1.396570936776697636e-03 1.237080665305256844e-03
9.364479780197143555e-01 -5.638970469590276480e-05 8.163635502569377422e-04 1.183705637231469154e-03 1.071045291610062122e-03
9.481005072593688965e-01 -6.871409277664497495e-05 7.214389042928814888e-04 1.167790382169187069e-03 1.022584387101233006e-03
9.583585262298583984e-01 -7.625443686265498400e-05 6.184668745845556259e-04 9.645375539548695087e-04 8.615274564363062382e-04
9.673625230789184570e-01 -7.674936932744458318e-05 5.359797505661845207e-04 9.251548908650875092e-04 8.095556404441595078e-04
9.752445220947265625e-01 -7.848555833334103227e-05 4.637164529412984848e-04 8.271586848422884941e-04 7.183639681898057461e-04
9.821289777755737305e-01 -9.643184603191912174e-05 3.941153991036117077e-04 7.463135407306253910e-04 6.302023539319634438e-04
9.881305098533630371e-01 -1.288612402277067304e-04 3.408262564335018396e-04 6.723486003465950489e-04 5.515196826308965683e-04
9.933530092239379883e-01 -1.766733184922486544e-04 2.974838134832680225e-04 7.078365306369960308e-04 4.985575214959681034e-04
9.978910088539123535e-01 -4.593894700519740582e-04 4.520663642324507236e-04 9.184656664729118347e-04 7.245895685628056526e-04


==> figures/naca0012/15/Cf.txt <==
2.909305067078093998e-06 4.046015965286642313e-04 9.922820609062910080e-04 -3.387575224041938782e-02 -6.910616066306829453e-03
1.651570528338197619e-05 8.954860386438667774e-04 2.587905153632164001e-03 -1.028302125632762909e-02 -1.056291395798325539e-03
4.950804941472597420e-05 1.495182979851961136e-03 4.444180522114038467e-03 -1.270119287073612213e-02 -1.368148368783295155e-03
1.109411532524973154e-04 2.180262235924601555e-03 6.392051000148057938e-03 2.633252006489783525e-04 4.334976896643638611e-03
2.131575020030140877e-04 2.970408182591199875e-03 8.452041074633598328e-03 1.020680065266788006e-03 6.354150827974081039e-03
3.726819995790719986e-04 3.871669294312596321e-03 1.082057692110538483e-02 6.852423772215843201e-03 9.714567102491855621e-03
6.111584953032433987e-04 4.776855930685997009e-03 1.349944435060024261e-02 1.347582414746284485e-02 1.398846972733736038e-02
9.561895276419818401e-04 5.616935435682535172e-03 1.516726613044738770e-02 8.586050011217594147e-03 1.289005856961011887e-02
1.441905042156577110e-03 6.366014946252107620e-03 1.765977591276168823e-02 1.766435801982879639e-02 1.897003687918186188e-02
2.109024906530976295e-03 6.810708437114953995e-03 2.068370953202247620e-02 2.402301132678985596e-02 2.352041564881801605e-02
3.004374913871288300e-03 7.032921072095632553e-03 2.211119793355464935e-02 2.854405343532562256e-02 2.603944018483161926e-02
4.179934971034526825e-03 7.241097744554281235e-03 2.282545343041419983e-02 2.800194174051284790e-02 2.563931606709957123e-02
5.691905040293931961e-03 6.962891202419996262e-03 2.249509468674659729e-02 2.838998660445213318e-02 2.557414025068283081e-02
7.600119803100824356e-03 6.568097975105047226e-03 2.138819172978401184e-02 2.673442102968692780e-02 2.380563877522945404e-02
9.968089871108531952e-03 6.158848758786916733e-03 1.998639479279518127e-02 2.460241504013538361e-02 2.193670161068439484e-02
1.286370027810335159e-02 5.577636417001485825e-03 1.810103468596935272e-02 2.158923633396625519e-02 1.956558600068092346e-02
1.636054925620555878e-02 4.821496549993753433e-03 1.609995774924755096e-02 1.860564760863780975e-02 1.708309352397918701e-02
2.053914964199066162e-02 4.432794637978076935e-03 1.495304424315690994e-02 1.603029668331146240e-02 1.550562493503093719e-02
2.548830024898052216e-02 3.704021917656064034e-03 1.290392596274614334e-02 1.472323946654796600e-02 1.356848422437906265e-02
3.130615130066871643e-02 3.352297935634851456e-03 1.178013347089290619e-02 1.213680952787399292e-02 1.184654794633388519e-02
3.810049965977668762e-02 2.910509007051587105e-03 1.066623535007238388e-02 1.165852509438991547e-02 1.114192605018615723e-02
4.598914831876754761e-02 2.477305708453059196e-03 9.656131267547607422e-03 1.005691196769475937e-02 9.836869314312934875e-03
5.509955063462257385e-02 1.907997764647006989e-03 8.686851710081100464e-03 9.576005861163139343e-03 8.959352970123291016e-03
6.556750088930130005e-02 1.365229836665093899e-03 8.051121607422828674e-03 8.784892037510871887e-03 8.210092782974243164e-03
7.753530144691467285e-02 6.270113517530262470e-04 7.340997923165559769e-03 8.264631964266300201e-03 7.607106119394302368e-03
9.114889800548553467e-02 -3.366487508174031973e-04 6.661677733063697815e-03 7.573602255433797836e-03 7.003677077591419220e-03
1.065537482500076294e-01 -7.441755151376128197e-04 6.216155365109443665e-03 7.264229003340005875e-03 6.693374365568161011e-03
1.238894984126091003e-01 -6.687080604024231434e-04 5.817983299493789673e-03 6.749237421900033951e-03 6.323109380900859833e-03
1.432839930057525635e-01 -5.991926300339400768e-04 5.263977684080600739e-03 6.343948654830455780e-03 5.873963702470064163e-03
1.648454964160919189e-01 -5.139640416018664837e-04 4.893727134913206100e-03 5.895864218473434448e-03 5.477864760905504227e-03
1.886525005102157593e-01 -4.579164378810673952e-04 4.481644835323095322e-03 5.446860101073980331e-03 5.044323392212390900e-03
2.147459983825683594e-01 -4.248277691658586264e-04 4.137054551392793655e-03 5.128978285938501358e-03 4.749447572976350784e-03
2.431199997663497925e-01 -3.836305113509297371e-04 3.816376673057675362e-03 4.698895383626222610e-03 4.368397407233715057e-03
2.737134993076324463e-01 -3.512989496812224388e-04 3.514972282573580742e-03 4.502173513174057007e-03 4.164550919085741043e-03
3.064034879207611084e-01 -3.364936274010688066e-04 3.253521863371133804e-03 4.065174143761396408e-03 3.826513187959790230e-03
3.409999907016754150e-01 -3.194470773451030254e-04 2.984999679028987885e-03 3.871026914566755295e-03 3.610783955082297325e-03
3.772479891777038574e-01 -3.083512128796428442e-04 2.753179986029863358e-03 3.507934045046567917e-03 3.306263824924826622e-03
4.148305058479309082e-01 -3.092889382969588041e-04 2.580180065706372261e-03 3.420476103201508522e-03 3.177309641614556313e-03
4.533774852752685547e-01 -3.076741413678973913e-04 2.327246125787496567e-03 3.041132586076855659e-03 2.870924538001418114e-03
4.924800097942352295e-01 -3.049004881177097559e-04 2.125731669366359711e-03 2.850959077477455139e-03 2.674463903531432152e-03
5.317044854164123535e-01 -2.974621602334082127e-04 1.935323118232190609e-03 2.539900597184896469e-03 2.438563620671629906e-03
5.706124901771545410e-01 -2.991759101860225201e-04 1.760213053785264492e-03 2.424305537715554237e-03 2.300849184393882751e-03
6.087805032730102539e-01 -3.051085514016449451e-04 1.595755573362112045e-03 2.150252694264054298e-03 2.066690474748611450e-03
6.458175182342529297e-01 -3.244744439143687487e-04 1.433891127817332745e-03 2.031099051237106323e-03 1.947861979715526104e-03
6.813784837722778320e-01 -3.765842411667108536e-04 1.291297608986496925e-03 1.834680559113621712e-03 1.779757207259535789e-03
7.151765227317810059e-01 -4.516281769610941410e-04 1.147185917943716049e-03 1.669739140197634697e-03 1.627249643206596375e-03
7.469905018806457520e-01 -5.262251361273229122e-04 9.800978004932403564e-04 1.470088493078947067e-03 1.430804026313126087e-03
7.766649723052978516e-01 -6.071169045753777027e-04 8.512156782671809196e-04 1.326544326730072498e-03 1.312029897235333920e-03
8.041089773178100586e-01 -6.639453931711614132e-04 7.249166374094784260e-04 1.177403144538402557e-03 1.149770454503595829e-03
8.292909860610961914e-01 -7.115138578228652477e-04 6.165488739497959614e-04 1.043933094479143620e-03 1.024358789436519146e-03
8.522310256958007812e-01 -7.491409778594970703e-04 5.268268287181854248e-04 9.444353636354207993e-04 9.082612232305109501e-04
8.729910254478454590e-01 -7.779451552778482437e-04 4.340980085544288158e-04 8.196098497137427330e-04 7.807891233824193478e-04
8.916659951210021973e-01 -7.891939021646976471e-04 3.622381773311644793e-04 7.436718442477285862e-04 6.924396147951483727e-04
9.083759784698486328e-01 -7.936603506095707417e-04 2.894208300858736038e-04 6.249476573430001736e-04 5.866126739419996738e-04
9.232555031776428223e-01 -7.778154104016721249e-04 2.321223291801288724e-04 5.691524711437523365e-04 5.204142071306705475e-04
9.364479780197143555e-01 -7.477022591046988964e-04 1.802802144084125757e-04 4.829959070775657892e-04 4.380892787594348192e-04
9.481005072593688965e-01 -7.015551673248410225e-04 1.406265510013327003e-04 4.675843811128288507e-04 4.037594771943986416e-04
9.583585262298583984e-01 -6.445429171435534954e-04 1.046560500981286168e-04 3.729956806637346745e-04 3.210616123396903276e-04
9.673625230789184570e-01 -5.670791142620146275e-04 8.533659274689853191e-05 3.725863934960216284e-04 3.074890992138534784e-04
9.752445220947265625e-01 -4.972424940206110477e-04 6.727417348884046078e-05 3.399572742637246847e-04 2.701407356653362513e-04
9.821289777755737305e-01 -4.013629222754389048e-04 6.867963384138420224e-05 3.652602608781307936e-04 2.703048812691122293e-04
9.881305098533630371e-01 -3.096447617281228304e-04 3.900242154486477375e-05 3.587859973777085543e-04 2.587027847766876221e-04
9.933530092239379883e-01 -8.946462185122072697e-05 1.418708707205951214e-04 4.102772800251841545e-04 3.309738822281360626e-04
9.978910088539123535e-01 -7.780340092722326517e-05 2.903084969148039818e-04 6.642250227741897106e-04 5.845151608809828758e-04

